Drone-based Volume Estimation in Indoor Environments

Volume estimation in large indoor spaces is an important challenge in robotic inspection of industrial warehouses. We propose an approach for volume estimation for autonomous systems using visual features for indoor localization and surface reconstruction from 2D-LiDAR measurements. A Gaussian Process-based model incorporates information collected from measurements given statistical prior information about the terrain, from which the volume estimate is computed. Our algorithm finds feasible trajectories which minimize the uncertainty of the volume estimate. We show results in simulation for the surface reconstruction and volume estimate of topographic data.

==> img/Alps.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Alps.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{315.66406881bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88859421)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Alps.pdf}}%
    \put(0.79359163,0.05030307){\rotatebox{28.113886}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}x (m)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Alps.pdf}}%
    \put(0.99249203,0.21621176){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Alps.pdf}}%
    \put(0.94197954,0.18922489){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Alps.pdf}}%
    \put(0.89146715,0.16223803){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Alps.pdf}}%
    \put(0.84095467,0.13525117){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}15\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Alps.pdf}}%
    \put(0.79044228,0.10826425){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Alps.pdf}}%
    \put(0.73992979,0.08127744){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Alps.pdf}}%
    \put(0.6894173,0.05429052){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Alps.pdf}}%
    \put(0.63890492,0.02730371){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}35\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Alps.pdf}}%
    \put(0.58839243,0.00031679){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Alps.pdf}}%
    \put(0.23878117,0.10125651){\rotatebox{-31.003707}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}y (m)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Alps.pdf}}%
    \put(0.12738838,0.2306221){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Alps.pdf}}%
    \put(0.17501577,0.20200047){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{Alps.pdf}}%
    \put(0.22264316,0.17337884){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{Alps.pdf}}%
    \put(0.27027055,0.14475721){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}15\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{Alps.pdf}}%
    \put(0.31789794,0.11613563){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{Alps.pdf}}%
    \put(0.36552533,0.087514){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{Alps.pdf}}%
    \put(0.41315267,0.05889237){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{Alps.pdf}}%
    \put(0.46078011,0.03027073){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}35\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{Alps.pdf}}%
    \put(0.50840746,0.0016491){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{Alps.pdf}}%
    \put(0.02261898,0.44470968){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}z (m)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{Alps.pdf}}%
    \put(0.08857158,0.28891582){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{Alps.pdf}}%
    \put(0.08857158,0.3575616){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{Alps.pdf}}%
    \put(0.08857158,0.42620733){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{Alps.pdf}}%
    \put(0.08857158,0.49485306){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{Alps.pdf}}%
    \put(0.08857158,0.56349882){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{Alps.pdf}}%
    \put(0.08857158,0.63214455){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{Alps.pdf}}%
  \end{picture}%
\endgroup%


==> img/camera-CROP.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'camera-CROP.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{194.80000001bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57602752)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{camera-CROP.pdf}}%
  \end{picture}%
\endgroup%

